Mode selection in concentric jets. The steady-steady 1:2 resonant mode interaction with O(2) symmetry

In this article, a thorough characterization of the configuration composed by two concentric jets at a low Reynolds number is presented. The analysis comprises a layout with a wide range for the velocity ratio between the inner and outer jets, defined within the interval [0, 2], and also details the influence of the distance between jets, where the wall thicknesses separating the two jets is [0.5, 4]. Global linear stability analysis identifies the most significant modes driving the changes in the flow dynamics. The neutral lines revealing the critical Reynolds number connected to the presence of the main (steady and unsteady) flow bifurcations, which are presented by global azimuthal modes, show the high complexity of the problem under study, where hysteresis and other types of complex cycles are pointed out. Finally, the mode interaction is analysed, highlighting the presence of travelling waves emerging from the interaction of steady states, and the existence of robust heteroclinic cycles that are asymptotically stable. The high level of detail in the results presented, makes this work as a reference for future research development in the field of concentric jets.

==> Figures/Diagrams/Diagram_CoaxialJets.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-9, 17.5) {};
		\node [style=none] (1) at (-9, 7) {};
		\node [style=none] (2) at (11.25, 7) {};
		\node [style=none] (5) at (-10, 16.25) {\huge $r_{max}$};
		\node [style=none] (6) at (-10.5, 11.25) {\huge  $R_{outer,1}$};
		\node [style=none] (7) at (-10.25, 8.25) {\huge $r=0$};
		\node [style=none] (8) at (-10.25, 9) {\huge $R_{inner}$};
		\node [style=none] (18) at (-4, 11) {};
		\node [style=none] (19) at (-4, 8.75) {};
		\node [style=none] (20) at (-7, 12.5) {};
		\node [style=none] (21) at (-4, 12.5) {};
		\node [style=none] (22) at (-7, 11) {};
		\node [style=none] (23) at (-7, 8.75) {};
		\node [style=none] (24) at (-7, 8) {};
		\node [style=none] (25) at (9.5, 8) {};
		\node [style=none] (26) at (-4, 16) {};
		\node [style=none] (27) at (9.5, 16) {};
		\node [style=none] (28) at (-9.25, 11) {};
		\node [style=none] (29) at (-8.75, 11) {};
		\node [style=none] (30) at (-8.75, 8.75) {};
		\node [style=none] (31) at (-9.25, 8.75) {};
		\node [style=none] (32) at (-8.75, 8) {};
		\node [style=none] (33) at (-9.25, 8) {};
		\node [style=none] (34) at (-9.25, 16) {};
		\node [style=none] (36) at (-8.75, 16) {};
		\node [style=DiscVert] (37) at (-4, 14) {\large //};
		\node [style=DiscVert] (39) at (9.5, 14) {\large  //};
		\node [style=DiscHor] (40) at (4.25, 16) {\large  //};
		\node [style=DiscHor] (41) at (4.25, 8) {\large  //};
		\node [style=none] (42) at (9.5, 6.75) {};
		\node [style=none] (43) at (9.5, 7.25) {};
		\node [style=none] (44) at (-4, 6.75) {};
		\node [style=none] (45) at (-4, 7.25) {};
		\node [style=none] (46) at (-7, 6.75) {};
		\node [style=none] (47) at (-7, 7.25) {};
		\node [style=none] (48) at (-7, 6) {\huge $z=z_{min}$};
		\node [style=none] (49) at (-4, 6) {\huge $z=0$};
		\node [style=none] (50) at (9.5, 6) {\huge $z=z_{max}$};
		\node [style=none] (51) at (-10.5, 12.75) {\huge $R_{outer,2}$};
		\node [style=none] (52) at (-9.25, 12.5) {};
		\node [style=none] (53) at (-8.75, 12.5) {};
		\node [style=none] (54) at (-3, 11) {};
		\node [style=none] (55) at (-3, 8.75) {};
		\node [style=DiscVert] (56) at (-3.5, 9.75) {\huge $L$};
		\node [style=none] (57) at (-2, 12.5) {};
		\node [style=none] (58) at (-2, 11) {};
		\node [style=none] (59) at (-3, 12.5) {};
		\node [style=none] (60) at (-3, 11) {};
		\node [style=none] (61) at (-3, 11) {};
		\node [style=DiscVert] (62) at (-3.5, 11.75) {\huge $D$};
		\node [style=none] (63) at (-2, 8.75) {};
		\node [style=none] (64) at (2.25, 16.5) {\huge $\Gamma_{top}$};
		\node [style=none] (65) at (10.25, 12.25) {\huge $\Gamma_{out}$};
		\node [style=none] (66) at (2.5, 7.5) {\huge $\Gamma_{a}$};
		\node [style=DiscVert] (68) at (-7.5, 11.75) {\huge $\Gamma_{in,o}$};
		\node [style=DiscVert] (69) at (-4.5, 9.75) {\huge $\Gamma_{wall}$};
		\node [style=DiscVert] (70) at (-7.5, 8.5) {\huge $\Gamma_{in,i}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dotdashed] (24.center) to (25.center);
		\draw [style=thin] (23.center) to (24.center);
		\draw [style=Line thick] (23.center) to (19.center);
		\draw [style=Line thick] (18.center) to (22.center);
		\draw [style=Line thick] (20.center) to (21.center);
		\draw [style=thin] (21.center) to (26.center);
		\draw [style=thin] (26.center) to (27.center);
		\draw [style=thin] (27.center) to (25.center);
		\draw [style=thin] (20.center) to (22.center);
		\draw [style=Line thick] (18.center) to (19.center);
		\draw [style=thin] (28.center) to (29.center);
		\draw [style=thin] (36.center) to (34.center);
		\draw [style=thin] (31.center) to (30.center);
		\draw [style=thin] (32.center) to (33.center);
		\draw [style=solid mid arrow] (1.center) to (2.center);
		\draw [style=solid mid arrow] (1.center) to (0.center);
		\draw [style=thin] (42.center) to (43.center);
		\draw [style=thin] (44.center) to (45.center);
		\draw [style=thin] (46.center) to (47.center);
		\draw [style=thin] (52.center) to (53.center);
		\draw [style=thin Arrow] (54.center) to (55.center);
		\draw [style=dashed edge] (21.center) to (57.center);
		\draw [style=dashed edge] (18.center) to (58.center);
		\draw [style=thin Arrow] (59.center) to (61.center);
		\draw [style=dashed edge] (19.center) to (63.center);
	\end{pgfonlayer}
\end{tikzpicture}

